Optimal Polyomino Fences

The $n$-omino fence problem asks how many cells can be surrounded by placing every $n$-omino exactly once in the grid. We present a new dynamic programming approach for this problem, allowing us to prove optimality for the pentomino and hexomino fence and to classify all possible pentomino orders by optimal area. For the first time we also provide strong heuristic solutions and upper bounds for all fences up to $n = 15$, after which we even approximate the $500$-omino fence with computational experiments. Finally, we generalize the problem to 3D, where we prove optimality for pentacubes and derive heuristic solutions for hexacubes and heptacubes.

==> data/angle-hist-100.csv <==
bucket_start,bucket_end,bucket_center,relative_frequency
0.0000,0.5000,0.2500,0.0085798430
0.5000,1.0000,0.7500,0.0000000000
1.0000,1.5000,1.2500,0.0002395959
1.5000,2.0000,1.7500,0.0117878806
2.0000,2.5000,2.2500,0.0203626022
2.5000,3.0000,2.7500,0.0033077654
3.0000,3.5000,3.2500,0.0043406505
3.5000,4.0000,3.7500,0.0113605252
4.0000,4.5000,4.2500,0.0149299635
4.5000,5.0000,4.7500,0.0157668188
5.0000,5.5000,5.2500,0.0088220203
5.5000,6.0000,5.7500,0.0112505547
6.0000,6.5000,6.2500,0.0114574155
6.5000,7.0000,6.7500,0.0152094228
7.0000,7.5000,7.2500,0.0148055287
7.5000,8.0000,7.7500,0.0116516113
8.0000,8.5000,8.2500,0.0141993415
8.5000,9.0000,8.7500,0.0107522618
9.0000,9.5000,9.2500,0.0184395376
9.5000,10.0000,9.7500,0.0097339448
10.0000,10.5000,10.2500,0.0161343791
10.5000,11.0000,10.7500,0.0123957980
11.0000,11.5000,11.2500,0.0109585689
11.5000,12.0000,11.7500,0.0121571018
12.0000,12.5000,12.2500,0.0114796310
12.5000,13.0000,12.7500,0.0180370968
13.0000,13.5000,13.2500,0.0121385542
13.5000,14.0000,13.7500,0.0048736509
14.0000,14.5000,14.2500,0.0157853318
14.5000,15.0000,14.7500,0.0137909490
15.0000,15.5000,15.2500,0.0132881575
15.5000,16.0000,15.7500,0.0136696977
16.0000,16.5000,16.2500,0.0076276190
16.5000,17.0000,16.7500,0.0140753912
17.0000,17.5000,17.2500,0.0098039134
17.5000,18.0000,17.7500,0.0161671142
18.0000,18.5000,18.2500,0.0163861554
18.5000,19.0000,18.7500,0.0015256069
19.0000,19.5000,19.2500,0.0156977499
19.5000,20.0000,19.7500,0.0162859432
20.0000,20.5000,20.2500,0.0073127256
20.5000,21.0000,20.7500,0.0134432512
21.0000,21.5000,21.2500,0.0153182860
21.5000,22.0000,21.7500,0.0103399244
22.0000,22.5000,22.2500,0.0128785192
22.5000,23.0000,22.7500,0.0135060569
23.0000,23.5000,23.2500,0.0151038124
23.5000,24.0000,23.7500,0.0107921944
24.0000,24.5000,24.2500,0.0102748833
24.5000,25.0000,24.7500,0.0114343002
25.0000,25.5000,25.2500,0.0072890567
25.5000,26.0000,25.7500,0.0150423563
26.0000,26.5000,26.2500,0.0000029067
26.5000,27.0000,26.7500,0.0204174837
27.0000,27.5000,27.2500,0.0092483860
27.5000,28.0000,27.7500,0.0115689777
28.0000,28.5000,28.2500,0.0106970343
28.5000,29.0000,28.7500,0.0107280392
29.0000,29.5000,29.2500,0.0143402477
29.5000,30.0000,29.7500,0.0113630166
30.0000,30.5000,30.2500,0.0095794740
30.5000,31.0000,30.7500,0.0171247363
31.0000,31.5000,31.2500,0.0084560103
31.5000,32.0000,31.7500,0.0095728301
32.0000,32.5000,32.2500,0.0163899618
32.5000,33.0000,32.7500,0.0058615166
33.0000,33.5000,33.2500,0.0131399846
33.5000,34.0000,33.7500,0.0142782033
34.0000,34.5000,34.2500,0.0136684519
34.5000,35.0000,34.7500,0.0134303094
35.0000,35.5000,35.2500,0.0063928907
35.5000,36.0000,35.7500,0.0126103407
36.0000,36.5000,36.2500,0.0157940173
36.5000,37.0000,36.7500,0.0107856889
37.0000,37.5000,37.2500,0.0101210215
37.5000,38.0000,37.7500,0.0109254878
38.0000,38.5000,38.2500,0.0129543705
38.5000,39.0000,38.7500,0.0141868150
39.0000,39.5000,39.2500,0.0089438045
39.5000,40.0000,39.7500,0.0102107142
40.0000,40.5000,40.2500,0.0128277902
40.5000,41.0000,40.7500,0.0086592930
41.0000,41.5000,41.2500,0.0102451103
41.5000,42.0000,41.7500,0.0118250449
42.0000,42.5000,42.2500,0.0078144097
42.5000,43.0000,42.7500,0.0027433102
43.0000,43.5000,43.2500,0.0058527827
43.5000,44.0000,43.7500,0.0052193416
44.0000,44.5000,44.2500,0.0000091354
44.5000,45.0000,44.7500,0.0000000000


==> data/length-fit-data.csv <==
n,mean_length
10,5.972515841249251
20,9.566253882102009
30,12.55538451173897
40,15.20583038577786
50,17.612643142660065
60,19.88844174865172
70,21.985361216244918
80,24.009229732637674
90,25.92164572883244
100,27.799832199140628
110,29.58391978060822
120,31.298196316380622
130,33.017489211586984
140,34.629248570484734
150,36.192616891600814
160,37.7785157635254
170,39.269994086260525
180,40.75270468017387
190,42.212289959122685
200,43.67824534149153
210,45.061443499332825
220,46.46954829101332
230,47.80589350356107
240,49.18208826950943
250,50.51231012081806
260,51.779163865505346
270,53.0945212899642
280,54.30776568602952
290,55.53989289240144
300,56.84026393956735
310,58.04606078046467
320,59.26544700752741
330,60.39273365164181
340,61.6091650716649
350,62.74464780566365
360,63.92748302181003
370,65.11859455377872
380,66.1858295121865
390,67.3375412466163
400,68.45213153675112
410,69.54983460980353
420,70.60807450988176
430,71.68946807700445
440,72.79628117765351
450,73.84925807311586
460,74.87396314099558
470,75.98726115617733
480,77.04191649982829
490,78.09172739707593
500,79.09832250913792

